A Study into Investigating Temporal Robustness of LLMs

Large Language Models (LLMs) encapsulate a surprising amount of factual world knowledge. However, their performance on temporal questions and historical knowledge is limited because they often cannot understand temporal scope and orientation or neglect the temporal aspect altogether. In this study, we aim to measure precisely how robust LLMs are for question answering based on their ability to process temporal information and perform tasks requiring temporal reasoning and temporal factual knowledge. Specifically, we design eight time-sensitive robustness tests for factual information to check the sensitivity of six popular LLMs in the zero-shot setting. Overall, we find LLMs lacking temporal robustness, especially to temporal reformulations and the use of different granularities of temporal references. We show how a selection of these eight tests can be used automatically to judge a model's temporal robustness for user questions on the fly. Finally, we apply the findings of this study to improve the temporal QA performance by up to 55 percent.

==> Figures/event_dating_years_data.csv <==
x,y
1976,21.08145106091718
1952,0.5503080082135524
1762,-0.8761122518822724
1839,-16.10130047912389
1932,-0.8706365503080082
1940,0.6050650239561944
1972,-0.919917864476386
1859,156.9993155373032
1968,-0.019164955509924708
1808,0.2518822724161533
1960,0.0
1993,0.07392197125256673
1979,2.001368925393566
1806,0.05201916495550993
1916,-0.6406570841889117
1964,37.002053388090346
1899,0.4134154688569473
1961,-0.013689253935660506
1788,-0.2299794661190965
1900,-0.057494866529774126
1948,-1.7522245037645447
2017,0.0
2004,0.0
1920,0.0
1957,0.019164955509924708
1951,-3.0663928815879533
1876,-5.705681040383299
1944,-0.9555099247091033
2020,0.0
1930,0.0
1941,0.06570841889117043
1795,-2.4175222450376452
1921,-0.5585215605749486
1893,-0.0054757015742642025
1996,-0.05475701574264202
1891,0.0
1994,-0.02190280629705681
1959,49.01300479123888
1904,-0.0027378507871321013
2014,2.00684462696783
1949,0.0
1915,1.45927446954141
1868,97.43463381245722
1829,0.04654346338124572
1925,2.023271731690623
1963,-0.024640657084188913
1820,0.0
1857,0.0
1841,0.49828884325804246
1813,0.019164955509924708
1808,0.0
1988,0.0
1920,0.11772758384668036
2001,23.468856947296374
1908,0.26283367556468173
1789,0.07665982203969883
1757,-1.7440109514031485
1885,0.48459958932238195
1958,-0.15879534565366188
1964,-0.06570841889117043
1941,0.0
1977,-6.0013689253935665
1976,0.0
1959,0.9965776865160849
1910,0.0
1975,-7.195071868583162
1989,5.127994524298426
1989,0.0
1889,-0.31485284052019163
1960,0.019164955509924708
1938,-0.0027378507871321013
1939,0.038329911019849415
1940,0.0
1893,-3.6057494866529773
1856,39.13757700205339
1941,-0.008213552361396304
1976,-28.257357973990416
1935,-0.432580424366872
1970,0.0054757015742642025
1756,-4.008213552361396
1867,0.4736481861738535
1914,0.010951403148528405
1875,24.407939767282684
1904,15.980835044490075
1958,-1.9904175222450375
2020,-2.0725530458590007
1935,-0.008213552361396304
1899,-0.30937713894592744
1951,-1.9767282683093772
1944,-0.03559206023271732
1979,0.0
1966,-6.012320328542095
1947,-2.1492128678986995
1956,-0.010951403148528405
1966,0.10677618069815195
1793,0.0027378507871321013
1970,-0.024640657084188913
1837,0.0
1993,7.967145790554415
1986,0.0
1874,0.0
2017,0.0
1975,0.2874743326488706
1904,-0.6461327857631759
1972,-0.06297056810403832
1954,-30.00684462696783
1860,0.04106776180698152
1962,-0.06023271731690623
1972,0.04380561259411362
1967,0.0
1907,0.0
1912,0.0
1912,-0.03285420944558522
1817,0.010951403148528405
1952,-0.05201916495550993
1938,0.0
1840,-0.024640657084188913
1984,0.216290212183436
1852,-0.48186173853524983
2006,-0.013689253935660506
1875,0.16700889801505817
1840,69.07871321013005
1945,0.0054757015742642025
1978,-0.4271047227926078
1807,0.7419575633127995
1949,-0.008213552361396304
1863,0.0
1893,-49.582477754962355
1997,-0.24914442162902123
1899,1.0677618069815196
1988,-0.6379192334017796
1986,0.0
1943,-0.024640657084188913
1950,0.0
1982,-0.02737850787132101
1968,0.024640657084188913
2017,-0.08761122518822724
1899,-2.349075975359343
1954,0.0
1911,-0.13963039014373715
2018,0.0
1986,12.306639288158795
1940,67.9315537303217
1964,-0.09308692676249145
1982,0.0
1967,38.34360027378508
1880,0.0
1844,0.0
1979,-1.319644079397673
1961,-0.7474332648870636
1989,-0.6297056810403833
1754,-0.13689253935660506
1943,4.958247775496235
1904,0.0
1796,7.093771389459275
1847,0.5968514715947981
1768,247.43874058863793
1984,-0.030116358658453114
1993,-7.000684462696783
1929,-7.534565366187543
1875,10.885694729637235
1988,0.07939767282683094
1892,0.0
1974,0.0
1962,0.0
1795,0.16153319644079397
1801,0.02190280629705681
1968,-0.0027378507871321013
1808,0.5037645448323066
1885,0.13963039014373715
1862,0.48459958932238195
1918,88.86789869952088
1939,-0.038329911019849415
1914,-0.0027378507871321013
2004,-15.501711156741958
1786,-0.1697467488021903
1940,-1.002053388090349
2019,-0.03285420944558522
2016,-6.833675564681725
1808,-0.049281314168377825
1990,7.222450376454483
1973,0.0
1905,-0.049281314168377825
1919,0.5119780971937029
1972,0.5694729637234771
1761,-20.736481861738536
1897,-0.057494866529774126
1912,0.5859000684462696
1912,-0.019164955509924708
1970,-0.01642710472279261
1945,-0.0054757015742642025
1936,0.0027378507871321013
1989,-1.0595482546201231
1867,-0.15058179329226556
1880,29.05681040383299
1966,0.02737850787132101
1986,-7.4195756331279945
1945,-0.04654346338124572
1945,0.1861738535249829
2001,-2.1683778234086244
1967,0.0
1977,-0.2518822724161533
1941,83.21971252566735
1957,-0.6379192334017796
1940,1.264887063655031
1973,0.0
1966,-1.7138945927446954
1794,-1.9822039698836413
1940,0.0
2010,0.0
1970,8.678986995208762
1945,0.010951403148528405
1926,-0.3860369609856263
1971,0.0
1901,1.270362765229295
1943,0.010951403148528405
1941,0.0
1945,-0.2874743326488706
1980,-0.01642710472279261
1863,0.013689253935660506
1942,0.013689253935660506
1954,-0.02190280629705681
1979,2.0095824777549622
1990,-0.030116358658453114
1918,0.49555099247091033
1991,0.0
2003,0.024640657084188913
1845,156.0
1863,100.17796030116358
1914,-0.0027378507871321013
1836,-9.998631074606434
2013,0.0
1997,0.0
1947,0.0
1765,-0.057494866529774126
1907,-0.6516084873374401
1864,0.17248459958932238
1798,0.02737850787132101
1926,0.5092402464065708
1939,-0.10403832991101986
1863,0.0027378507871321013
1864,0.0027378507871321013
1847,155.1649555099247
1775,0.0
1942,65.09787816563997
1994,6.414784394250513
1867,0.2518822724161533
1950,-0.05475701574264202
1966,0.0
1955,-0.24914442162902123
1968,0.1834360027378508
1991,1.0239561943874058
1918,-4.16974674880219
1996,0.038329911019849415
1981,0.0027378507871321013
1941,0.4243668720054757
1899,0.34770704996577684
1977,0.01642710472279261
1931,0.008213552361396304
1944,-0.0054757015742642025
1944,0.0
1967,-4.0
2006,-0.013689253935660506
1998,-0.0027378507871321013
1855,48.2299794661191
1989,1.514031485284052
1975,0.038329911019849415
1892,0.31211498973305957
1794,-0.34496919917864477
1978,-0.010951403148528405
1881,-0.7474332648870636
1855,45.39356605065024
1787,-0.02190280629705681
1778,-2.0369609856262834
1962,0.0
1777,-26.570841889117045
1961,0.02190280629705681
1862,0.2026009582477755
1996,0.16700889801505817
1942,-0.013689253935660506
1941,3.753593429158111
1917,-0.07665982203969883
1902,0.0
1939,5.007529089664613
1986,-4.941820670773443
1899,0.07665982203969883
1955,-0.05201916495550993
1849,0.06297056810403832
1945,-0.008213552361396304
1848,-0.008213552361396304
2020,0.0054757015742642025
1987,-12.947296372347708
1777,-0.4654346338124572
1970,-24.922655715263517
1960,-1.0704996577686516
1870,115.40588637919234
1962,-0.1697467488021903
1855,0.9555099247091033
1994,0.0
1895,-0.08761122518822724
1991,-0.4161533196440794
1960,-0.0054757015742642025
1955,0.33675564681724846
1940,0.0
1948,0.049281314168377825
2007,0.0
1871,0.0
2007,-65.36618754277892
1923,0.04106776180698152
1889,0.024640657084188913
1971,0.0
1892,-0.3860369609856263
2003,-0.038329911019849415
1759,61.13620807665982
1916,0.5201916495550992
1957,-1.949349760438056
1848,-0.2929500342231348
2008,-0.013689253935660506
1991,-0.2080766598220397
1989,-0.12046543463381246
1921,-1.6947296372347707
1983,-8.503764544832306
1929,-0.02190280629705681
1923,6.655715263518139
1919,-0.04654346338124572
1810,-8.906228610540726
1962,-0.3942505133470226
1959,0.17522245037645448
1953,8.446269678302533
1992,-7.29637234770705
1909,2.1656399726214923
1991,-9.018480492813142
1891,-0.038329911019849415
1878,-0.01642710472279261
1990,-0.038329911019849415
1963,-0.03285420944558522
1802,-22.680355920602327
1794,206.43668720054757
1922,22.84188911704312
1772,-27.76454483230664
1966,-3.975359342915811
1889,-0.6625598904859685
1959,0.6652977412731006
1992,1.6618754277891854
1803,0.0
1981,0.02737850787132101
1877,-0.1971252566735113
1860,0.0
1791,-0.06297056810403832
1821,-0.02190280629705681
1941,0.0054757015742642025
1961,-0.008213552361396304
1988,-0.5694729637234771
1868,-0.0027378507871321013
1851,-0.1943874058863792
1858,0.019164955509924708
1750,-0.4407939767282683
1944,-0.4188911704312115
1923,-0.2655715263518138
1792,-0.2464065708418891
1988,0.010951403148528405
1910,0.024640657084188913
1966,-0.010951403148528405
1961,0.0
1921,0.0
1977,-18.869267624914443
1965,-1.0841889117043122
1999,-0.0054757015742642025
1882,0.0027378507871321013
1934,0.2464065708418891
2019,0.0
1898,0.013689253935660506
1940,0.0027378507871321013
1996,-7.099247091033539
1919,0.0
1946,-1.2073921971252566
1811,8.240930869267626
1924,10.99794661190965
1942,0.008213552361396304
1780,5.004791238877481
1923,0.049281314168377825
1920,0.0
1888,-247.4962354551677
1874,0.04106776180698152
1968,-0.2655715263518138
1781,-3.060917180013689
1990,-0.008213552361396304
1944,-0.02737850787132101
2018,0.0054757015742642025
1945,0.0
1832,-0.024640657084188913
1854,0.5010266940451745
1908,79.27173169062286
2004,-3.5509924709103355
1975,-0.010951403148528405
1985,0.0
1939,0.0027378507871321013
1878,0.010951403148528405
1979,0.0027378507871321013
1904,-0.0027378507871321013
1803,202.25598904859686
1830,0.216290212183436
1971,-0.0054757015742642025
1766,0.0
1945,0.48459958932238195
1985,-0.08487337440109514
1975,-0.010951403148528405
1967,0.0
1975,0.09034907597535935
1942,0.0027378507871321013
1978,0.0
1940,0.02737850787132101
1938,67.04175222450377
1994,-0.038329911019849415
1972,-0.49007529089664614
1979,0.0054757015742642025
2010,0.0
1917,-0.0027378507871321013
1783,-0.2053388090349076
1757,0.01642710472279261
1773,-1.319644079397673
1789,0.8295687885010267
2014,0.0
1990,0.008213552361396304
1865,-0.16153319644079397
1879,8.120465434633813
1870,-0.10130047912388775
1971,0.030116358658453114
1892,0.010951403148528405
1814,204.07939767282684
1986,-0.024640657084188913
1956,0.02190280629705681
1841,0.4024640657084189
2010,-0.2929500342231348
1861,-0.019164955509924708
2016,0.4188911704312115
1941,0.0027378507871321013
1940,1.6536618754277892
1795,-5.256673511293634
1874,-0.06570841889117043
1950,0.0
1862,-0.676249144421629
1911,0.0
1830,0.0027378507871321013
1886,0.06570841889117043
1915,0.0
1994,0.2026009582477755
1798,-0.08213552361396304
1941,0.24914442162902123
1937,3.698836413415469
1940,0.08487337440109514
1941,0.0
1960,41.399041752224505
1793,0.19164955509924708
2013,0.0
1967,-0.5284052019164955
1770,0.038329911019849415
1973,0.0
1935,0.15058179329226556
1942,0.06297056810403832
1992,0.0
1962,8.725530458590006
1915,0.008213552361396304
2018,0.0
1941,-0.04106776180698152
1945,-0.008213552361396304
1898,-0.11225188227241616
1840,-33.360711841204655
1989,0.3394934976043806
1988,0.0
1999,0.024640657084188913
1862,-0.049281314168377825
1863,0.0
2003,0.0
1969,0.0
1971,-9.382614647501711
1943,0.0
1983,0.0
1898,0.019164955509924708
1965,-0.0027378507871321013
1780,224.0328542094456
1869,-0.7529089664613279
1804,-0.049281314168377825
1946,17.412731006160165
1974,-5.333333333333333
1977,0.019164955509924708
1980,17.15811088295688
2004,-0.04106776180698152
1901,105.01300479123887
2001,0.01642710472279261
1812,0.0
1917,-0.6516084873374401
1962,0.0
1874,-1.0403832991101984
1836,-0.07118412046543464
1948,0.0
1917,-0.12867898699520877
1979,0.02190280629705681
1893,0.01642710472279261
1824,0.049281314168377825
1982,-10.43668720054757
1960,0.0
2008,0.0
1961,-13.215605749486652
1809,-0.0027378507871321013
1886,0.1806981519507187
1996,-2.74880219028063
1815,-26.072553045859
1806,0.0
1889,0.0
1826,0.0
1904,0.5530458590006845
1970,0.0
1906,16.999315537303218
1994,-0.02737850787132101
1917,0.9637234770704997
1875,0.0027378507871321013
1918,-1.242984257357974
1966,-7.041752224503765
1858,-0.030116358658453114
1955,0.0054757015742642025
1899,0.08213552361396304
1944,-3.2224503764544834
1992,29.97946611909651
1873,0.0
1925,0.11772758384668036
1897,77.96030116358658
1930,-3.6632443531827517
1872,0.0
1991,-25.976728268309376
1948,-0.049281314168377825
2009,1.5852156057494866
1834,-0.33675564681724846
2008,0.0
1947,0.0027378507871321013
1950,0.008213552361396304
1942,-0.917180013689254
1920,0.27652292950034224
1910,0.12320328542094455
1946,0.05201916495550993
1968,-0.48186173853524983
1899,-9.297741273100616
1916,0.0
1874,-0.0054757015742642025
1938,-0.030116358658453114
1992,16.66255989048597
1942,-0.03559206023271732
1912,0.0
1840,-0.6351813826146475
2020,-1.787816563997262
2018,-0.0027378507871321013
1992,-1.1307323750855578
2004,-0.47091033538672145
1938,-0.5010266940451745
1943,-0.06570841889117043
1874,0.0
1787,0.38329911019849416
1972,45.74674880219028
1919,6.69678302532512
1849,-18.921286789869953
1953,-0.008213552361396304
1965,-98.16563997262149
2014,0.0
1936,0.049281314168377825
1863,0.0
1914,0.0
1976,4.292950034223135
1965,-0.0027378507871321013
1950,0.06023271731690623
1908,-0.07392197125256673
2019,0.10130047912388775
1993,-0.038329911019849415
1961,-0.16153319644079397
1967,-0.16427104722792607
1820,-0.06023271731690623
1954,0.008213552361396304
1824,3.6659822039698837
1917,0.0
1959,4.161533196440794
2006,-11.824777549623546
1809,0.0
1851,-5.683778234086242
1882,0.0
1953,41.5605749486653
1928,0.024640657084188913
1851,-0.030116358658453114
1817,-0.02737850787132101
1918,0.0054757015742642025
1920,-0.6570841889117043
1914,-0.019164955509924708
1875,-0.030116358658453114
1955,-7.329226557152635
1899,-0.5776865160848734
1942,-0.0027378507871321013
1987,-0.013689253935660506
1939,0.2737850787132101
1810,-0.0054757015742642025
1879,-0.14784394250513347
2002,0.0
2007,0.0
1985,0.03559206023271732
1938,0.0
1953,-0.34496919917864477
1867,0.010951403148528405
1960,0.0
1817,0.0
1798,-2.4503764544832305
1945,0.019164955509924708
1955,0.0
1958,-0.731006160164271
1949,0.2600958247775496
1862,0.0
1886,2.428473648186174
1874,54.899383983572896
1805,-0.5037645448323066
1989,0.2518822724161533
1986,-0.010951403148528405
1938,-0.09034907597535935
1972,-3.0663928815879533
1836,-0.03285420944558522
1930,0.15058179329226556
1810,-4.071184120465435
1944,-0.4353182751540041
1882,-0.06844626967830253
1901,-0.04106776180698152
1948,-0.038329911019849415
1994,-0.24093086926762491
2019,0.019164955509924708
1948,-0.0054757015742642025
1976,0.0
1994,-0.049281314168377825
2006,0.2190280629705681
1967,-2.7132101300479126
1856,0.28199863107460643
2001,-14.001368925393566
1869,0.08487337440109514
1864,110.45585215605749
1938,0.09308692676249145
1842,-43.10746064339494
1974,-0.08213552361396304
1924,0.049281314168377825
2009,0.0
1863,0.008213552361396304
1885,0.0
1964,-0.024640657084188913
2008,0.0
1957,3.8466803559206024
1989,-0.10130047912388775
1827,0.9691991786447639
1850,-0.0054757015742642025
1865,0.0054757015742642025
1977,0.16153319644079397
1863,-0.10677618069815195
1886,29.19917864476386
1823,-0.27652292950034224
1979,0.019164955509924708
1972,-0.013689253935660506
1881,-0.33401779603011633
1963,-0.1806981519507187
1860,0.6598220396988365
1848,0.0
1941,-1.568788501026694
1976,-0.030116358658453114
1864,-0.008213552361396304
1970,-1.4072553045859
1868,-0.008213552361396304
1966,0.48186173853524983
1865,0.0
2004,0.02190280629705681
1905,-8.10403832991102
1994,1.4921286789869952
1779,3.0006844626967832
1918,0.0
1967,0.2272416153319644
1863,0.01642710472279261
1982,-2.642026009582478
1783,0.5393566050650239
1812,-0.31759069130732376
1892,-15.989048596851472
1885,0.0027378507871321013
1856,-0.05201916495550993
1980,-0.06570841889117043
1851,1.002053388090349
2003,-0.5338809034907598
2009,-0.0027378507871321013
2007,0.0027378507871321013
1776,-0.23545516769336072
2018,-0.019164955509924708
1879,-0.05475701574264202
1996,0.1697467488021903
1911,0.0
1942,0.0
1991,-0.05201916495550993
1953,-0.08213552361396304
1998,-0.008213552361396304
1945,0.0054757015742642025
1870,-0.02190280629705681
1868,-0.9555099247091033
1933,-0.06844626967830253
1807,0.7173169062286106
1985,0.0
1954,-0.057494866529774126
1943,-0.02190280629705681
1954,0.038329911019849415
1862,0.0
1885,0.02737850787132101
1998,-0.45722108145106094
1954,-0.030116358658453114
1944,0.0
1914,6.017796030116359
1960,0.0
1799,0.0
1953,0.0
1958,-0.024640657084188913
1950,0.6570841889117043
1999,0.06297056810403832
1899,-2.4503764544832305
1995,-0.02190280629705681
1913,-0.03285420944558522
1966,52.89253935660506
1938,-0.1806981519507187
1919,-0.15879534565366188
1942,0.02190280629705681
1853,-0.013689253935660506
2009,-2.6639288158795345
1918,-0.05201916495550993
1956,-6.362765229295003
1993,-28.95003422313484
1864,-0.6570841889117043
1943,0.5010266940451745
1853,-2.811772758384668
1992,-0.0027378507871321013
1779,-33.50855578370979
1942,0.0
1793,0.0
1900,0.0
1770,1.1854893908281998
1940,0.6680355920602327
1965,0.08487337440109514
1943,-0.030116358658453114
1991,0.5174537987679672
1990,-0.1834360027378508
1908,-0.008213552361396304
1981,0.4134154688569473
1967,-0.04654346338124572
1800,0.4407939767282683
1940,-0.12320328542094455
1829,38.91854893908282
1930,-25.09240246406571
1770,0.17796030116358658
1990,-3.0088980150581794
1999,0.0
1976,-21.56331279945243
1975,12.982888432580424
1969,0.0
1941,-0.06570841889117043
1950,4.848733744010952
1913,0.15331964407939766
1940,0.019164955509924708
1820,-32.23545516769336
1946,-0.08487337440109514
1789,-0.2655715263518138
1966,-0.31759069130732376
1842,-0.06297056810403832
1959,0.0
1959,-1.2457221081451062
1876,40.87337440109514
1774,0.03559206023271732
1923,0.0
1787,1.379876796714579
1983,18.234086242299796
1950,5.149897330595483
1993,-1.7412731006160165
1817,-0.2655715263518138
1917,-11.436002737850787
1959,0.008213552361396304
1944,0.019164955509924708
1887,-11.498973305954825
1815,-0.057494866529774126
1824,-0.05475701574264202
1957,-7.534565366187543
2001,0.6872005475701575
1902,0.0
1976,-0.04380561259411362
1818,-0.02737850787132101
1999,1.5304585900068446
2020,-0.8706365503080082
1953,-0.0054757015742642025
1973,-0.10130047912388775
1763,0.0
1944,-0.02737850787132101
1815,-0.6789869952087612
1778,1.08145106091718
1783,-0.5639972621492129
1982,0.0
1982,-0.0027378507871321013
1945,56.01095140314853
1940,0.16153319644079397
1781,0.01642710472279261
1849,0.06297056810403832
1835,5.738535249828884
1965,-18.639288158795345
1953,-0.34496919917864477
1942,0.5941136208076659
1994,11.331964407939767
1955,0.0
1814,211.0006844626968
2020,-0.4407939767282683
1770,-0.07118412046543464
1997,0.0
1961,-5.242984257357974
1771,-0.01642710472279261
1874,-11.767282683093772
1899,0.01642710472279261
1839,-9.166324435318275
1977,0.16700889801505817
1975,-0.10951403148528405
1897,-0.03285420944558522
1947,0.0
1870,0.49555099247091033
1885,0.49555099247091033
1852,-2.9295003422313486
1956,-0.09582477754962354
1942,-0.06023271731690623
1978,-18.754277891854894
1881,0.0
1979,28.813141683778234
1961,0.999315537303217
1941,0.0
1915,-0.04654346338124572
1903,-0.019164955509924708
2020,0.0
1941,-0.0027378507871321013
1972,-3.0663928815879533
1848,0.0
2011,-0.5010266940451745
1979,-0.7529089664613279
1955,0.01642710472279261
1973,0.0
1991,1.9548254620123204
1892,0.2190280629705681
1943,-0.0054757015742642025
1786,239.564681724846
1926,-0.6105407255304586
1959,0.16700889801505817
1804,-2.954140999315537
1990,-0.08761122518822724
1905,-0.1861738535249829
1955,-0.6926762491444216
2012,0.0027378507871321013
1962,-0.013689253935660506
1839,-323.1731690622861
1922,-0.8049281314168378
2014,0.0
1941,0.010951403148528405
1912,1.0924024640657084
1965,-0.0027378507871321013
2001,0.019164955509924708
1948,0.1861738535249829
1999,-0.3394934976043806
2020,0.02737850787132101
1814,-0.019164955509924708
1856,-41.31143052703628
1968,13.437371663244353
1923,102.48870636550308
1825,-3.0362765229295
1990,-0.9062286105407256
1885,11.433264887063656
1904,-0.676249144421629
1945,-0.024640657084188913
1914,-0.5147159479808351
1821,-0.8788501026694046
1990,-9.483915126625599
1961,-0.38329911019849416
1934,0.8323066392881588
1991,-0.25735797399041754
1792,0.019164955509924708
1954,0.2080766598220397
1884,12.057494866529774
1879,-0.024640657084188913
1990,5.278576317590692
1939,-0.4928131416837782
2020,0.0
1949,0.0
1992,-2.1656399726214923
1960,0.0027378507871321013
1993,-0.038329911019849415
1863,0.1697467488021903
1943,0.04654346338124572
1976,0.0
1900,124.74743326488706
1910,0.0
1928,0.019164955509924708
1885,-0.05201916495550993
1922,0.019164955509924708
1921,24.093086926762492
1943,0.0
1765,0.11498973305954825
1820,1.834360027378508
1986,-0.07118412046543464
1987,-0.33675564681724846
1892,0.03559206023271732
1985,0.019164955509924708
1946,0.30937713894592744
1814,0.5065023956194388
1939,0.4517453798767967
1990,-0.04654346338124572
1915,0.008213552361396304
1987,0.0
1981,-3.430527036276523
1967,0.216290212183436
1989,-0.09856262833675565
1930,0.05475701574264202
1895,0.13415468856947296
1854,0.008213552361396304
2020,-0.06297056810403832
1889,-0.2108145106091718
1768,-0.049281314168377825
1954,-3.9890485968514717
1761,2.855578370978782
1941,0.17796030116358658
1884,2.0177960301163584
1989,-0.7611225188227242
2012,0.0
1945,0.0
1935,0.11772758384668036
1951,-1.7440109514031485
1945,0.0
1848,0.6707734428473648
1981,0.0
1986,0.0
1970,-0.0027378507871321013
1888,0.03285420944558522
1985,-0.0027378507871321013
2020,3.0006844626967832
1768,0.6899383983572895
1911,-0.024640657084188913
1918,0.2108145106091718
1949,6.250513347022587
1768,-0.030116358658453114
2020,2.4996577686516086
1922,0.9144421629021219
1969,-0.06570841889117043
2001,-0.3997262149212868
1795,0.10130047912388775
1940,0.0027378507871321013
1989,21.086926762491444
1987,-0.05201916495550993
1903,0.03559206023271732
1848,0.0
1964,-0.02190280629705681
1926,9.051334702258726
1976,0.0054757015742642025
1941,-21.919233401779604
1938,0.04380561259411362
1825,0.0
1774,-0.16700889801505817
1911,0.057494866529774126
2020,0.0027378507871321013
1939,-0.2108145106091718
1814,-0.0027378507871321013
1967,0.0
1968,-0.03285420944558522
1842,-0.024640657084188913
1894,-13.998631074606434
1824,-0.019164955509924708
1987,-0.03285420944558522
1855,-0.24093086926762491
1965,34.666666666666664
1970,-0.01642710472279261
1910,0.0
2018,0.0
1972,-1.757700205338809
1937,0.0
1959,0.37782340862423
1982,0.0
1827,0.0027378507871321013
1854,0.0
1941,-0.5859000684462696
1989,-0.7611225188227242
1957,17.998631074606433
1937,-364.1943874058864
1886,0.5776865160848734
1940,-0.0027378507871321013
1962,0.010951403148528405
2007,-5.210130047912389
1836,0.0027378507871321013
1993,14.099931553730322
1972,10.001368925393566
1981,-0.7255304585900069
1994,-2.847364818617385
1857,0.17796030116358658
1792,0.09582477754962354
1846,-0.14236824093086928
1957,0.05201916495550993
1965,-0.0054757015742642025
1971,0.008213552361396304
2018,-0.08487337440109514
1950,0.4407939767282683
1979,0.08213552361396304
1949,0.0
1938,0.4517453798767967
1911,0.2929500342231348
2003,0.0
1941,3.707049965776865
1984,-83.04175222450377
1918,0.06570841889117043
1920,0.0
1898,0.0
1905,14.986995208761122
1886,0.0
1990,-1.106091718001369
1957,-0.04654346338124572
1774,-0.1697467488021903
1921,0.0
1898,0.09856262833675565
1963,-0.7118412046543463
1978,19.638603696098563
1810,0.06023271731690623
1991,-29.4839151266256
1987,29.626283367556468
2020,-0.03285420944558522
1944,0.06023271731690623
1960,0.0
1973,-0.4271047227926078
1927,19.685147159479808
1783,0.0
1830,145.76317590691306
2018,0.0
1912,0.0
1891,0.5201916495550992
1925,0.31211498973305957
1991,0.019164955509924708
1995,0.06297056810403832
1893,-0.8459958932238193
1933,-0.049281314168377825
1956,19.600273785078713
1759,0.0
1939,0.0
1932,0.5639972621492129
1811,10.001368925393566
1943,0.0027378507871321013
2012,-0.057494866529774126
1915,0.024640657084188913
1865,0.05475701574264202
1947,-0.7529089664613279
1971,-0.3203285420944558
1957,0.15605749486652978
1938,0.0
1938,-0.04380561259411362
1795,-3.0116358658453115
1981,-0.5010266940451745
1918,21.593429158110883
1765,25.462012320328544
1876,0.08761122518822724
1940,-0.013689253935660506
1941,0.010951403148528405
1752,1.0431211498973305
1958,24.112251882272417
1930,0.0027378507871321013
2017,0.0
1946,0.0027378507871321013
1907,-0.9774127310061602
1893,0.4024640657084189
1825,0.07665982203969883
1989,-2.3709787816563996
1782,-0.019164955509924708
1877,-0.5804243668720055
1955,-77.8507871321013
1986,-0.06297056810403832
1975,25.048596851471594
1815,-0.7802874743326489
1915,0.06023271731690623
1928,-65.17453798767967
1901,0.0
1752,-8.068446269678303
1861,0.0
1949,-0.008213552361396304
1957,-7.030800821355236
1946,-0.6981519507186859
1998,-0.0027378507871321013
1962,0.0
1940,-0.0054757015742642025
1855,0.019164955509924708
1886,0.0
1830,-0.33675564681724846
1919,-0.2737850787132101
1967,0.0
1784,-1.054072553045859
1889,-0.6269678302532512
1847,-0.27652292950034224
1914,-0.024640657084188913
1959,-13.787816563997263
1928,-16.930869267624914
1989,0.0
1788,-0.03559206023271732
1853,-0.9883641341546886
2001,0.0
1851,-0.2874743326488706
1937,0.06023271731690623
1817,-0.5941136208076659
1990,0.06023271731690623
1995,-2.3983572895277208
1943,0.0
1993,0.243668720054757
1864,-0.010951403148528405
1919,0.49555099247091033
2017,0.01642710472279261
1920,0.0054757015742642025
1973,-0.013689253935660506
1950,-2.973305954825462
1927,-0.28199863107460643
1863,-0.06297056810403832
1820,0.038329911019849415
1849,90.90212183436003
1815,0.08487337440109514
1809,-0.0027378507871321013
1942,-0.3915126625598905
1775,-9.88911704312115
1796,-0.024640657084188913
1899,-36.84599589322382
1875,-0.1971252566735113
1976,-4.016427104722792
1806,-0.02737850787132101
1908,-0.0027378507871321013
1846,0.0054757015742642025
1981,9.097878165639973
1881,-0.03285420944558522
1946,-0.33401779603011633
1984,0.0
1924,16.227241615331966
1856,0.26283367556468173
2019,0.0027378507871321013
1990,0.0
1854,-2.6694045174537986
1876,0.0027378507871321013
1919,26.718685831622178
1865,-0.06023271731690623
1914,-0.02190280629705681
1999,0.5941136208076659
1955,-0.05475701574264202
1847,0.23545516769336072
1934,-1.626283367556468
1968,0.0
1947,0.0
1967,-0.9828884325804244
2005,-0.02190280629705681
1944,-0.4271047227926078
1925,0.0027378507871321013
1910,3.0088980150581794
1949,-0.019164955509924708
1894,-0.07665982203969883
1964,0.019164955509924708
1948,0.0027378507871321013
1908,-0.944558521560575
1912,0.019164955509924708
1913,34.76249144421629
1968,0.6242299794661191
1834,-0.013689253935660506
1956,1.0157426420260096
1897,105.05954825462013
1810,0.6735112936344969
1971,-0.1861738535249829
1944,-0.02190280629705681
1960,-0.3586584531143053
1864,-2.412046543463381
1811,0.6735112936344969
1945,0.0
2017,0.0
1889,-0.08487337440109514
1886,-1.0896646132785763
1919,-1.264887063655031
1969,-0.06297056810403832
1871,0.024640657084188913
1790,0.02190280629705681
1931,-0.049281314168377825
1788,0.0
1986,-0.04380561259411362
1945,0.008213552361396304
1877,-5.048596851471594
1962,0.12046543463381246
1849,11.08829568788501
1905,-11.704312114989733
1967,0.0027378507871321013
1946,0.0
2019,0.0
1809,0.5092402464065708
1969,0.0
1864,-16.0
2001,-0.13415468856947296
1986,-0.16700889801505817
1932,-0.049281314168377825
1955,-0.04106776180698152
1882,-0.487337440109514
1820,0.0
1942,-0.14510609171800137
1988,0.030116358658453114
1966,2.0095824777549622
1850,0.0
1865,-21.467488021902806
1939,0.0027378507871321013
1987,-0.28199863107460643
2016,0.09034907597535935
1899,46.00684462696783
1966,0.47638603696098564
1978,0.0
1910,-0.01642710472279261
1876,0.038329911019849415
1789,215.99726214921287
1945,0.0
1916,-0.0054757015742642025
1946,0.013689253935660506
1775,-0.6707734428473648
1857,163.64407939767284
1865,-0.0027378507871321013
1864,-0.11225188227241616
1896,0.0027378507871321013
1943,-3.8247775496235454
1992,-0.0054757015742642025
1943,0.05201916495550993
1987,19.750855578370977
1955,32.936344969199176
1930,2.943189596167009
1940,0.008213552361396304
1999,-0.2080766598220397
1832,-3.1978097193702943
1894,-35.97262149212868
2017,-4.914442162902122
1847,0.0
1916,0.8213552361396304
1983,-3.46611909650924
1942,0.04106776180698152
1805,0.0
2002,0.0
1961,0.999315537303217
1985,0.35592060232717315
2019,0.0
2003,0.0
2001,0.6789869952087612
1985,0.0
1766,13.973990417522245
1975,-1.6509240246406571
1969,-0.03559206023271732
1967,0.0
1829,-0.06844626967830253
1940,3.5071868583162216
1948,0.019164955509924708
2003,2.414784394250513
1809,0.03285420944558522
1982,-2.239561943874059
1984,0.9007529089664613
1973,0.0
1899,0.8158795345653662
1938,-0.75564681724846
1901,2.3408624229979464
1864,0.0
1811,0.6406570841889117
2009,-0.019164955509924708
1831,5.735797399041752
1828,0.0054757015742642025
1981,-1.6125941136208077
2002,0.0
1914,-0.6598220396988365
1946,-0.03285420944558522
1861,-0.06297056810403832
1899,-0.13963039014373715
1943,0.5913757700205339
1896,0.0027378507871321013
1789,0.06023271731690623
1940,0.0
2016,0.10403832991101986
1938,-0.030116358658453114
1851,-0.3723477070499658
1943,0.10403832991101986
1888,0.010951403148528405
1893,14.35728952772074
1861,-0.08487337440109514
1932,-0.09582477754962354
1776,-0.06023271731690623
1912,0.0
1896,0.9308692676249144
1849,29.508555783709788
1769,0.0054757015742642025
1946,0.0
1976,-1.0047912388774811
1918,-0.15879534565366188
1835,4.531143052703627
1790,0.008213552361396304
1923,0.0
1915,-0.019164955509924708
1982,0.0
1904,2.4804928131416837
2001,9.347022587268993
1818,-7.427789185489391
2000,-0.008213552361396304
1992,-0.10403832991101986
2000,0.0
1967,-0.8186173853524983
1874,-0.5366187542778919
1962,-0.07118412046543464
1967,0.243668720054757
1902,0.34770704996577684
1813,-0.2600958247775496
1949,0.0
1843,0.24093086926762491
1899,2.3600273785078714
1834,-0.02737850787132101
1982,0.0
1985,-35.63860369609856
1973,-0.02190280629705681
1940,0.0
1826,0.07392197125256673
2001,0.0
1971,0.019164955509924708
2016,4.662559890485968
2010,0.0
1956,0.02190280629705681
1955,40.57221081451061
1859,161.08692676249143
1971,0.5256673511293635
1958,-0.06570841889117043
1911,0.0
1945,58.0041067761807
1962,0.0
1914,6.223134839151267
2019,-8.210814510609172
1821,0.0
1880,140.11498973305956
1967,-0.030116358658453114
1972,-5.921971252566735
1904,-0.0027378507871321013
1924,-0.013689253935660506
1979,0.03559206023271732
1782,-0.05201916495550993
1978,2.7405886379192332
1784,0.038329911019849415
2014,0.0
1914,-0.5366187542778919
1963,0.0
1962,-0.013689253935660506
1867,-1.1690622861054072
1853,0.13415468856947296
1760,-1.0650239561943875
1940,0.0
1914,0.0054757015742642025
1792,-0.2464065708418891
1868,0.02737850787132101
1966,0.07939767282683094
1975,0.2108145106091718
1919,-8.306639288158795
2019,-0.4654346338124572
2009,0.0
1953,-1.1197809719370295
1971,0.8268309377138946
1940,0.0
1950,-0.13689253935660506
1757,0.2245037645448323
1855,168.621492128679
1922,-0.06023271731690623
1867,-2.0588637919233403
1847,0.04106776180698152
1761,0.0
2010,-0.17248459958932238
1812,0.1834360027378508
1751,-0.01642710472279261
1947,3.299110198494182
1981,-0.0027378507871321013
1967,1.834360027378508
1918,0.02190280629705681
2003,-0.2518822724161533
1886,-0.8678986995208761
1945,0.008213552361396304
1914,-0.019164955509924708
1941,-0.9965776865160849
1767,-0.4079397672826831
2010,0.0
1861,0.0
1928,-0.03559206023271732
1765,-0.019164955509924708
1970,-0.0054757015742642025
1820,-0.12594113620807665
1957,1.620807665982204
1919,0.07939767282683094
1851,-37.36344969199179
1943,-0.7529089664613279
1799,-0.26283367556468173
1945,0.0
1908,-68.73100616016427
1895,3.994524298425736
1943,-0.0054757015742642025
1902,23.014373716632445
1966,-3.159479808350445
1972,-0.29568788501026694
1949,-0.019164955509924708
1945,0.0
1940,-1.0869267624914443
1971,0.0054757015742642025
1944,62.58179329226557
1894,0.01642710472279261
1900,-0.09856262833675565
1967,-14.99794661190965
1849,-0.06023271731690623
1927,4.824093086926762
1956,-9.971252566735114
1990,0.13415468856947296
1885,12.350444900752908
1790,0.008213552361396304
1801,0.0054757015742642025
1914,-0.06570841889117043
1779,0.05475701574264202
1900,-0.2464065708418891
1780,0.010951403148528405
1985,0.0
1873,-0.999315537303217
1980,-0.04106776180698152
1941,0.7364818617385352
1999,-7.860369609856263
1967,-17.36892539356605
1836,0.24093086926762491
1980,0.06297056810403832
1862,0.0027378507871321013
1947,-0.4517453798767967
1762,-0.030116358658453114
1812,0.0
1930,8.572210814510608
1945,-0.08761122518822724
1938,0.0054757015742642025
1939,0.010951403148528405
1955,0.0
1927,47.10746064339494
1767,0.2080766598220397
1838,0.35592060232717315
1962,0.0027378507871321013
1839,0.0
1931,-0.030116358658453114
1800,117.8754277891855
1959,-0.5886379192334018
1809,-8.999315537303216
1826,-24.903490759753595
1986,0.2518822724161533
1958,-2.97056810403833
1978,-18.715947980835043
1800,-3.9890485968514717
1919,0.5119780971937029
1941,-2.9924709103353866
1803,0.0
1825,1.6290212183436004
1814,0.0027378507871321013
1841,179.86584531143052
1838,1.2019164955509924
1862,0.14784394250513347
1884,0.08487337440109514
2018,0.4681724845995893
1886,-0.3942505133470226
1792,-0.12867898699520877
1964,0.024640657084188913
1902,-0.008213552361396304
1875,0.0027378507871321013
1990,0.0
2013,-0.33401779603011633
1778,3.646817248459959
1953,-0.03285420944558522
1956,0.0
1916,-0.024640657084188913
1883,-0.2053388090349076
1939,0.0027378507871321013
1797,-51.98904859685147
1889,0.11225188227241616
1859,0.16427104722792607
1833,-0.2272416153319644
1984,-0.5284052019164955
1951,-0.019164955509924708
1986,0.08761122518822724
1829,-9.00479123887748
1968,0.2546201232032854
1912,7.537303216974675
1860,-0.0027378507871321013
2002,0.0
1986,-0.04380561259411362
2006,0.04654346338124572
1802,0.35044490075290896
1769,0.06570841889117043
1987,-0.02190280629705681
1841,-1.995893223819302
1902,0.5859000684462696
1840,0.013689253935660506
1933,75.0280629705681
1904,-0.03285420944558522
1889,0.06297056810403832
1956,11.356605065023956
1897,-0.0054757015742642025
1911,0.04106776180698152
2000,0.0
2002,-0.019164955509924708
1873,-0.019164955509924708
1981,-6.95687885010267
1995,-0.999315537303217
2008,0.1998631074606434
1955,-0.2327173169062286
1808,0.6817248459958932
1913,-0.0027378507871321013
1820,0.030116358658453114
1964,-0.6105407255304586
1971,-21.998631074606433
1964,-0.243668720054757
1830,194.66392881587953
1959,58.234086242299796
1918,112.0848733744011
1889,-0.16153319644079397
1989,0.2327173169062286
1934,0.0
1750,71.06913073237509
1988,0.0
1979,0.7392197125256673
1762,-17.930184804928132
1844,0.0
1976,-0.5010266940451745
1951,21.49760438056126
1940,-0.0027378507871321013
1999,-0.09034907597535935
2003,-0.0054757015742642025
1975,0.038329911019849415
2019,0.0
1975,0.010951403148528405
1940,0.0
1995,-0.0054757015742642025
1922,1.839835728952772
1987,-0.38329911019849416
1966,0.676249144421629
1962,-0.6543463381245722
1853,0.15058179329226556
1867,0.0
1802,-0.038329911019849415
1827,-1.0951403148528405
1956,0.0
1945,-0.05201916495550993
1759,0.010951403148528405
1923,0.0
1805,-9.653661875427789
1909,-30.483230663928815
1776,0.0
1889,0.02190280629705681
2001,-4.996577686516085
1799,-0.35592060232717315
1942,-2.6611909650924024
1943,0.0
1967,57.790554414784395
1850,0.24093086926762491
1769,0.04106776180698152
1923,2.518822724161533
1796,-0.0027378507871321013
1949,-1.6646132785763177
2020,-0.9801505817932923
1979,0.4216290212183436
1901,-0.9363449691991786
1777,-0.08761122518822724
1989,1.0047912388774811
1921,0.0
1940,-0.23819301848049282
1991,0.04654346338124572
1895,0.0054757015742642025
1820,-0.2929500342231348
1824,0.0
1935,-19.247091033538673
2005,-0.30390143737166325
1962,-0.049281314168377825
1869,-0.24093086926762491
1933,3.756331279945243
1983,0.15331964407939766
1875,-1.5468856947296372
1961,-0.971937029431896
1813,-8.402464065708418
1873,8.596851471594798
1948,-16.01095140314853
1806,0.09034907597535935
1962,0.0
1979,0.0027378507871321013
1814,-8.016427104722792
2020,-0.013689253935660506
1975,0.0
1786,-0.16427104722792607
1967,-2.6119096509240247
2020,-0.013689253935660506
1869,80.68446269678303
1960,-1.6454483230663928
1817,-0.0027378507871321013
1826,0.010951403148528405
1885,0.0
1950,0.0
1950,-0.04654346338124572
1945,-16.739219712525667
1899,2.7734428473648185
1924,4.15605749486653
1914,0.08487337440109514
1873,-0.15058179329226556
1865,0.216290212183436
1781,0.5092402464065708
1899,-0.01642710472279261
1832,-0.8240930869267625
1799,-1.5085557837097878
1909,-0.8843258042436687
1965,-2.0670773442847366
1942,0.2518822724161533
1916,-0.019164955509924708
1846,0.0
2008,-3.4168377823408624
1967,0.13415468856947296
1838,-0.010951403148528405
2010,-77.99863107460644
1945,-0.3258042436687201
1976,-0.030116358658453114
1908,-0.02190280629705681
1929,1.0075290896646132
1899,-9.56331279945243
1987,-0.5694729637234771
1869,-0.7529089664613279
1970,0.057494866529774126
1946,23.26899383983573
1920,-0.008213552361396304
1987,0.08213552361396304
1979,-0.04106776180698152
1941,-0.030116358658453114
1893,4.728268309377139
1913,-0.432580424366872
1815,41.11978097193703
1787,0.0
1944,0.0
1937,42.47227926078029
1944,-0.2026009582477755
2001,0.0
1755,0.16427104722792607
1921,-0.024640657084188913
1874,-2.513347022587269
1873,58.874743326488705
1768,0.07665982203969883
1997,0.0027378507871321013
1873,-2.1218343600273784
1969,0.2792607802874743
1898,0.013689253935660506
1950,0.0
1865,-0.0027378507871321013
1814,-13.412731006160165
1981,-0.013689253935660506
1927,0.010951403148528405
1881,-0.5913757700205339
1970,2.7953456536618755
1967,0.07939767282683094
1947,-0.5913757700205339
1942,-0.0027378507871321013
1843,-0.06570841889117043
1986,0.013689253935660506
1996,8.736481861738536
1933,6.579055441478439
1969,-0.024640657084188913
1815,0.0
1959,-0.049281314168377825
1929,-1.056810403832991
1990,0.0
2016,-4.91170431211499
1775,-0.04106776180698152
1939,-0.010951403148528405
1926,0.13963039014373715
1972,-0.9253935660506503
1766,-71.33470225872689
1968,3.4524298425735798
1941,0.02737850787132101
1979,0.0054757015742642025
1923,0.07665982203969883
1876,0.019164955509924708
1981,2.5872689938398357
1940,0.0
1822,-0.919917864476386
1945,66.01232032854209
1928,0.0
1919,0.0
1938,0.2683093771389459
1958,0.0
1947,1.78507871321013
1814,0.0
1871,-0.5338809034907598
1888,0.0027378507871321013
1943,0.038329911019849415
1989,-17.127994524298426
1920,-0.01642710472279261
1970,0.008213552361396304
1974,0.0
1832,-0.16700889801505817
1957,6.075290896646133
1851,-1.1718001368925393
2008,0.0
1939,0.0
1944,1.319644079397673
1967,0.0
1967,-0.06023271731690623
1957,-31.972621492128678
1939,0.08213552361396304
1996,-0.057494866529774126
1948,-22.491444216290212
2019,0.05475701574264202
1904,0.24914442162902123
1991,-16.205338809034906
1969,-0.7474332648870636
1918,-0.038329911019849415
1769,0.2518822724161533
1918,-0.013689253935660506
1792,0.783025325119781
1939,-0.34496919917864477
1917,0.0
1942,0.0
1953,-0.9062286105407256
1944,-0.08213552361396304
1919,0.0
2017,0.0
1889,-0.16700889801505817
1917,0.0
1975,2.028747433264887
1958,-0.06297056810403832
1939,0.06297056810403832
1958,0.0
1958,0.17796030116358658
1957,0.2053388090349076
1960,47.63860369609856
1861,-0.0027378507871321013
1983,-0.8323066392881588
1810,0.0
1802,1.0102669404517455
1845,-0.07939767282683094
1942,-2.2340862422997945
1947,-0.02737850787132101
1992,0.0
1958,2.847364818617385
1914,-0.030116358658453114
1971,-6.264202600958248
1906,0.999315537303217
1919,0.0
1754,0.05475701574264202
1928,-0.42984257357973993
1833,-0.8898015058179329
1760,-83.52361396303901
1939,-0.10130047912388775
1887,-0.7529089664613279
1959,-0.008213552361396304
1989,-7.537303216974675
1974,0.3066392881587953
1914,-0.06844626967830253
1903,101.28131416837782
1917,-1.8480492813141685
1951,0.0
1945,1.6344969199178645
1960,-9.946611909650924
2001,0.0
1916,48.95003422313484
1975,0.038329911019849415
1945,79.00342231348391
1805,-0.038329911019849415
1949,0.013689253935660506
1897,0.08213552361396304
1949,0.07665982203969883
1942,63.26899383983573
2018,-1.6673511293634498
1918,22.666666666666668
1914,-0.02190280629705681
1870,-0.04380561259411362
1986,29.508555783709788
1925,-0.030116358658453114
1972,-0.010951403148528405
1994,0.0054757015742642025
1994,-4.3203285420944555
2001,-25.333333333333332
1848,-0.22176591375770022
2015,-0.15058179329226556
1977,-0.5557837097878165
1931,0.0
1949,-0.01642710472279261
1790,-0.0027378507871321013
1914,7.824777549623546
1874,0.0
1920,0.0
1839,0.06023271731690623
1844,-0.008213552361396304
1954,0.0
1843,-28.13141683778234
1889,0.02190280629705681
1979,-7.011635865845311
1893,-0.0027378507871321013
1996,-5.993155373032169
2011,0.0054757015742642025
1913,0.5913757700205339
1899,-0.2299794661190965
1947,-8.005475701574264
1933,0.03285420944558522
1989,0.0027378507871321013
1793,-0.08213552361396304
1818,13.59069130732375
1978,0.0
1941,0.0
1900,15.326488706365502
1970,8.678986995208762
1776,0.0
1969,0.11225188227241616
1946,-3.3374401095140316
1886,0.0
1904,-0.5338809034907598
1802,-0.04106776180698152
1815,0.0
1821,-0.9856262833675564
1995,0.13415468856947296
1989,13.946611909650924
1782,-5.9986310746064335
1942,0.36960985626283366
1973,-13.17180013689254
1964,0.010951403148528405
1920,-0.049281314168377825
2010,-7.041752224503765
2003,-0.03285420944558522
1927,0.0
1870,-0.06297056810403832
1981,-0.7501711156741958
1960,0.0
1770,0.0
1953,0.0
2015,0.5694729637234771
1908,0.09034907597535935
1996,10.091718001368925
1874,1.8781656399726214
1920,9.483915126625599
1989,-0.03285420944558522
1982,0.04106776180698152
1919,-0.008213552361396304
1982,-1.5797399041752225
1999,0.0
1839,0.5749486652977412
1943,0.0027378507871321013
1773,0.0
1948,-15.85763175906913
1956,0.0
1985,0.0
1826,0.03285420944558522
1922,0.0
1899,-0.08487337440109514
1868,-1.9904175222450375
1793,-45.93292265571527
1893,14.373716632443532
1912,-0.03285420944558522
1946,0.0
1919,0.49555099247091033
2015,-0.02737850787132101
1936,-0.030116358658453114
1991,0.0
1905,-0.06297056810403832
1947,-0.5448323066392882
1824,-0.2655715263518138
1791,-0.14510609171800137
1902,0.8323066392881588
2020,3.0006844626967832
1945,-0.049281314168377825
1892,-15.989048596851472
1943,0.14510609171800137
1795,-125.75770020533881
1976,0.07392197125256673
1942,0.0027378507871321013
1882,0.29021218343600275
1994,-0.0054757015742642025
1866,0.013689253935660506
1847,0.0
1774,-0.16700889801505817
1955,0.0054757015742642025
1967,0.0
2001,-0.7474332648870636
1971,3.433264887063655
1918,-0.08487337440109514
1798,-5.037645448323066
1941,0.6132785763175906
1855,-0.02737850787132101
2019,3.1101984941820673
1943,1.267624914442163
1887,-1.9849418206707734
1944,-0.4188911704312115
1954,0.0
1943,0.0
1998,-0.6954140999315537
1895,-0.37782340862423
1807,1.8809034907597535
1849,10.841889117043122
1894,-0.024640657084188913
1854,4.432580424366872
1859,0.008213552361396304
1969,-0.3915126625598905
1918,25.678302532511978
1912,0.11498973305954825
2003,-0.0027378507871321013
1913,0.1943874058863792
1917,-0.030116358658453114
1982,-0.04106776180698152
1974,-0.06844626967830253
1931,0.013689253935660506
1877,6.915811088295688
1917,1.1800136892539357
1857,-0.0054757015742642025
1942,-0.4134154688569473
1956,-0.010951403148528405
1989,-0.013689253935660506
1963,-9.984941820670773
1832,-0.05201916495550993
1830,0.0
1820,0.1806981519507187
1920,0.030116358658453114
1847,0.0054757015742642025
1966,-5.9986310746064335
1996,-0.0054757015742642025
1886,-0.13963039014373715
1983,-0.010951403148528405
1914,-0.0027378507871321013
1889,86.2094455852156
1843,0.7912388774811773
1942,0.0
1948,0.3942505133470226
2012,0.0
1940,18.154688569472963
1798,-0.70362765229295
1923,14.05886379192334
1996,-0.3997262149212868
1770,-0.0027378507871321013
1954,0.8021902806297057
1990,0.09856262833675565
1865,0.0
1761,0.0
1869,6.93223819301848
1854,0.01642710472279261
1933,-0.06023271731690623
2008,0.0
1917,0.0
1852,0.12320328542094455
1997,0.0
1923,-3.5290896646132786
1953,-0.06844626967830253
1943,-1.998631074606434
1789,0.14236824093086928
1815,-0.4188911704312115
2010,0.0027378507871321013
1917,0.7501711156741958
1951,0.019164955509924708
1787,0.02190280629705681
1913,0.02737850787132101
1975,8.752908966461328
1929,19.578370978781656
1892,-0.6269678302532512
1817,-0.030116358658453114
1904,20.0
1942,0.0
1939,3.3949349760438055
1947,8.996577686516085
1856,0.0
1947,74.16290212183436
1941,0.02190280629705681
1986,-0.02737850787132101
2014,-0.03559206023271732
1985,-0.008213552361396304
1914,0.0
1881,96.31759069130733
2014,0.04380561259411362
1959,0.0
1957,0.010951403148528405
1915,95.60848733744011
1966,0.0
1921,-10.026009582477755
1911,0.0
1899,0.23819301848049282
1981,-0.17522245037645448
1897,0.008213552361396304
1940,0.2929500342231348
1966,-0.8706365503080082
1910,0.36960985626283366
2015,-0.0027378507871321013
2011,-0.019164955509924708
1945,3.2826830937713893
1956,0.5092402464065708
1878,-6.33264887063655
1974,0.0
2008,0.2518822724161533
1946,-0.8021902806297057
1977,0.04380561259411362
1989,-22.581793292265573
1978,-4.75564681724846
1842,-0.648870636550308
1914,-0.0054757015742642025
1815,0.16153319644079397
1939,-0.013689253935660506
1908,-0.7994524298425736
1810,-0.0054757015742642025
1984,0.0
1903,0.0
1807,-0.49555099247091033
2006,-0.03285420944558522
1821,0.10951403148528405
1931,0.12594113620807665
1945,-1.9767282683093772
1966,-0.010951403148528405
1899,-0.02737850787132101
1967,35.27720739219713
1863,-0.36960985626283366
1797,163.52635181382615
1991,-2.026009582477755
1966,0.0
1777,-0.06297056810403832
1885,0.0
1945,0.06844626967830253
1942,0.0
1940,-0.02190280629705681
1942,83.07734428473648
1905,-0.4271047227926078
1856,0.09856262833675565
1940,0.02190280629705681
1832,-0.024640657084188913
1853,-0.5475701574264202
1807,-0.23545516769336072
1923,-0.216290212183436
1941,0.9883641341546886
1814,0.2026009582477755
1938,0.10677618069815195
1991,-0.2080766598220397
1991,0.08761122518822724
1986,16.04928131416838
1996,6.844626967830253
1857,0.5859000684462696
1814,-0.07665982203969883
1905,-10.097193702943189
1954,-0.049281314168377825
1897,9.018480492813142
1986,0.4490075290896646
1816,0.008213552361396304
1905,-90.95414099931554
1829,2.9979466119096507
1921,0.49007529089664614
1879,-0.11225188227241616
1912,7.58384668035592
1983,0.0
1955,0.02190280629705681
1800,-0.24914442162902123
1917,-0.049281314168377825
1761,-0.4188911704312115
1992,-2.083504449007529
1885,0.0
1916,0.0
1963,0.0
1774,-0.08213552361396304
1778,10.069815195071868
1848,0.0
1904,-0.030116358658453114
1907,-0.013689253935660506
1943,-0.049281314168377825
1846,-0.0027378507871321013
1758,-0.4216290212183436
1986,-0.9226557152635181
1973,-0.16700889801505817
1797,-0.03285420944558522
1969,32.56947296372348
1991,0.0
1805,-0.010951403148528405
1908,-0.02190280629705681
1845,-0.35592060232717315
1972,-1.002053388090349
1875,-0.3394934976043806
1772,-0.9062286105407256
1990,0.0
1802,14.50239561943874
1931,0.008213552361396304
1997,-0.0054757015742642025
1876,0.3805612594113621
1781,-0.03285420944558522
2004,0.057494866529774126
1984,-0.02190280629705681
1988,0.0
1885,0.008213552361396304
1928,0.6954140999315537
1893,-0.6707734428473648
1999,0.12594113620807665
1898,90.87474332648871
1751,9.516769336071183
1972,-0.008213552361396304
1938,0.0
1976,-0.4161533196440794
1921,23.9315537303217
1972,-0.038329911019849415
1941,-0.5147159479808351
1946,-0.013689253935660506
1938,1.3853524982888432
1805,-9.661875427789186
1914,0.0027378507871321013
2020,-0.019164955509924708
1987,-0.05475701574264202
1864,-0.6652977412731006
1920,0.0
1971,-2.830937713894593
1976,-0.25735797399041754
1974,-0.0054757015742642025
1982,3.649555099247091
1996,-0.04106776180698152
1862,-0.019164955509924708
1835,19.589322381930184
2019,0.08213552361396304
1945,-0.013689253935660506
1964,-0.07118412046543464
2018,-0.038329911019849415
1986,0.0
1942,-0.008213552361396304
1875,0.12046543463381246
1761,190.9486652977413
1986,0.0027378507871321013
1990,-0.04106776180698152
1890,0.0
1989,0.08761122518822724
1972,-23.994524298425734
1970,-0.0027378507871321013
1875,0.12046543463381246
1942,0.02190280629705681
1863,0.0054757015742642025
1979,0.0027378507871321013
1945,0.2792607802874743
1810,1.2073921971252566
1958,0.25735797399041754
1841,-1.218343600273785
1859,0.0054757015742642025
2020,0.01642710472279261
1968,3.0937713894592744
1757,250.0396988364134
1894,-0.024640657084188913
1937,-4.561259411362081
1989,0.29021218343600275
1927,0.0
1942,0.0
1861,0.35592060232717315
1830,-0.09856262833675565
1916,0.14236824093086928
1948,0.019164955509924708
2016,-0.019164955509924708
1954,0.12594113620807665
1940,0.0027378507871321013
1973,-3.3976728268309375
1899,-0.08487337440109514
1972,0.24914442162902123
1822,0.0
1916,-0.04654346338124572
1911,92.00273785078713
1910,0.0
1839,0.04106776180698152
1890,15.644079397672828
1837,0.10130047912388775
1824,0.049281314168377825
2020,0.9965776865160849
1906,-0.3860369609856263
1905,-10.097193702943189
1994,0.0
1975,-0.7994524298425736
1996,-0.057494866529774126
1914,-0.030116358658453114
1827,0.5886379192334018
1920,-0.8459958932238193
1972,-0.5448323066392882
1949,-0.010951403148528405
2009,0.0
1993,0.0
1919,0.0
2000,0.05475701574264202
1989,-0.030116358658453114
1941,0.0027378507871321013
1966,1.0294318959616702
1922,0.0
1943,-0.010951403148528405
1814,0.2080766598220397
1793,0.4928131416837782
1935,-0.731006160164271
1811,17.00205338809035
1979,0.0
1805,0.0
1848,175.57837097878166
1960,6.551676933607118
1909,-0.4106776180698152
1945,-44.498288843258045
1927,-0.33675564681724846
1989,12.002737850787133
1974,0.0
1945,57.883641341546884
1944,0.0
1855,0.49828884325804246
1840,30.965092402464066
2001,-2.7159479808350446
1940,0.19164955509924708
1961,0.0027378507871321013
1986,-0.07118412046543464
1973,-10.004106776180699
1774,-0.16153319644079397
1917,6.4722792607802875
1979,-0.4161533196440794
1839,-0.13415468856947296
1786,0.08213552361396304
1876,22.535249828884325
1956,0.7693360711841205
2004,0.11498973305954825
2017,-0.01642710472279261
1944,76.00547570157427
1981,-0.3613963039014374
1887,0.01642710472279261
1989,-0.08213552361396304
1856,0.2518822724161533
1991,0.0
1938,0.23819301848049282
1790,-0.010951403148528405
1949,0.0
1966,-0.0054757015742642025
1924,0.024640657084188913
1960,0.0
2016,0.0
1990,1.0759753593429158
1965,0.02190280629705681
1965,0.0
2006,0.0054757015742642025
1939,0.0
1990,0.030116358658453114
1946,0.0
1945,0.5092402464065708
1880,3.4962354551676933
1795,0.0
1757,-0.06844626967830253
1996,0.12320328542094455
1771,29.00752908966461
1989,-0.0054757015742642025
1994,0.0
1795,-0.008213552361396304
1958,-0.6269678302532512
1791,0.04654346338124572
1959,0.0
1881,-1.998631074606434
1862,0.0
1943,0.0
1866,0.2518822724161533
1831,-37.11978097193703
1776,-0.0027378507871321013
1960,0.08487337440109514
1961,0.02190280629705681
1961,-1.002053388090349
1979,-0.038329911019849415
1947,-0.33127994524298426
2003,-0.030116358658453114
1895,-0.01642710472279261
1848,167.99726214921287
1917,0.0027378507871321013
1919,0.0
1969,0.0
1931,0.0
1971,0.04654346338124572
1924,0.02737850787132101
1954,-0.5612594113620808
1940,0.6680355920602327
1762,-1.3853524982888432
1999,-0.013689253935660506
1939,-0.13415468856947296
2001,-2.9295003422313486
1959,-0.1998631074606434
1939,0.0
1945,0.1861738535249829
1979,0.0
1975,-14.962354551676933
1913,4.27378507871321
1767,4.249144421629021
1976,-0.008213552361396304
1805,-14.036960985626283
1855,-0.13415468856947296
1953,0.17248459958932238
1822,-0.049281314168377825
1964,-0.08213552361396304
1790,0.2053388090349076
1918,0.0
1979,-0.3942505133470226
1960,0.038329911019849415
1946,0.0
2006,0.0
1841,-0.5311430527036276
1910,0.0027378507871321013
1970,-0.9089664613278576
1899,0.0
1959,10.001368925393566
1903,-0.013689253935660506
1752,0.15331964407939766
1968,-1.6646132785763177
1899,0.0
1785,-0.05475701574264202
1949,-6.121834360027378
1944,0.010951403148528405
1942,-2.2833675564681726
2020,-29.9958932238193
1870,9.908281998631075
2020,0.0027378507871321013
1943,-0.5557837097878165
1899,-2.0944558521560577
1946,-0.07392197125256673
1965,0.0
2008,2.078028747433265
1750,-0.008213552361396304
1995,0.06297056810403832
1905,-1.8042436687200547
1848,0.4134154688569473
1865,-0.0027378507871321013
1807,0.9664613278576317
1919,47.723477070499655
1949,2.973305954825462
1971,0.0
1755,9.820670773442847
1981,-0.04380561259411362
1839,-0.16700889801505817
2005,0.0
1899,-0.013689253935660506
1949,72.15605749486653
1982,-0.05201916495550993
1949,-7.753593429158111
2007,-0.0027378507871321013
1895,-0.008213552361396304
1914,4.906228610540725
2001,-1.6509240246406571
1992,-7.676933607118412
1758,-0.04380561259411362
1755,-0.6242299794661191
1914,-0.03559206023271732
1899,-0.010951403148528405
1962,0.974674880219028
1913,0.0
1945,0.013689253935660506
1888,0.0
2013,0.0
1912,0.12046543463381246
1902,0.15879534565366188
1986,-0.9226557152635181
1958,0.0
1798,0.030116358658453114
1942,66.6009582477755
1822,137.27310061601642
1994,0.0
1944,-0.16427104722792607
2005,0.9965776865160849
1899,-3.2279260780287475
1951,-0.04654346338124572
1900,0.0
1778,-0.010951403148528405
1914,0.0054757015742642025
1899,18.154688569472963
1914,25.086926762491444
1854,0.0
1854,-0.04654346338124572
2001,0.0027378507871321013
1949,0.013689253935660506
1854,-28.306639288158795
1971,-1.7440109514031485
1942,-0.024640657084188913
1801,-6.743326488706366
1899,-0.6078028747433265
1939,0.03559206023271732
1990,-0.01642710472279261
1923,-0.6324435318275154
1948,0.04106776180698152
1944,0.038329911019849415
2001,10.08624229979466
2001,-1.946611909650924
1772,-0.37782340862423
1990,0.0054757015742642025
1868,0.01642710472279261
1942,0.6981519507186859
1955,-5.596167008898015
1791,0.008213552361396304
1865,-0.16153319644079397
1933,-4.632443531827516
1981,-0.04380561259411362
1826,6.981519507186858
1980,0.0
1805,0.04654346338124572
1899,0.4490075290896646
2014,0.0
1958,-0.15879534565366188
1921,0.030116358658453114
1990,-0.008213552361396304
1824,-30.770704996577688
1825,42.559890485968516
1971,-6.995208761122519
1966,-11.50444900752909
1925,0.0027378507871321013
1970,0.019164955509924708
1870,-1.8781656399726214
1755,-0.030116358658453114
1967,-0.05201916495550993
2009,-4.999315537303217
1881,-1.0102669404517455
1902,76.90896646132786
1861,-22.872005475701574
1902,13.930184804928132
1853,-12.900752908966462
1942,-0.12046543463381246
1820,0.0
1968,0.0
1926,0.23819301848049282
1970,0.0
1776,-0.47091033538672145
1971,0.0
1956,0.0
1991,2.132785763175907
1833,-0.3066392881587953
1837,0.2245037645448323
1961,-1.0212183436002737
1945,0.4791238877481177
1876,-38.5845311430527

